Page curves and typical entanglement in linear optics

Bosonic Gaussian states are a special class of quantum states in an infinite dimensional Hilbert space that are relevant to universal continuous-variable quantum computation as well as to near-term quantum sampling tasks such as Gaussian Boson Sampling. In this work, we study entanglement within a set of squeezed modes that have been evolved by a random linear optical unitary. We first derive formulas that are asymptotically exact in the number of modes for the R\'enyi-2 Page curve (the average R\'enyi-2 entropy of a subsystem of a pure bosonic Gaussian state) and the corresponding Page correction (the average information of the subsystem) in certain squeezing regimes. We then prove various results on the typicality of entanglement as measured by the R\'enyi-2 entropy by studying its variance. Using the aforementioned results for the R\'enyi-2 entropy, we upper and lower bound the von Neumann entropy Page curve and prove certain regimes of entanglement typicality as measured by the von Neumann entropy. Our main proofs make use of a symmetry property obeyed by the average and the variance of the entropy that dramatically simplifies the averaging over unitaries. In this light, we propose future research directions where this symmetry might also be exploited. We conclude by discussing potential applications of our results and their generalizations to Gaussian Boson Sampling and to illuminating the relationship between entanglement and computational complexity.

==> qualitative.dat <==
r Squal
0. 0.
0.001 0.000855030188421738
0.002 0.0017092390656837338
0.003 0.0025626246075681467
0.004 0.003415184782828215
0.005 0.004266917553159346
0.006 0.005117820873170097
0.007 0.005967892690353039
0.008 0.006817130945055511
0.009000000000000001 0.007665533570450256
0.01 0.00851309849250595
0.011 0.009359823629957608
0.012 0.010205706894276892
0.013000000000000001 0.011050746189642285
0.014 0.011894939412909164
0.015 0.012738284453579763
0.016 0.013580779193773014
0.017 0.014422421508194271
0.018000000000000002 0.015263209264104936
0.019 0.016103140321291946
0.02 0.01694221253203719
0.021 0.01778042374108674
0.022 0.018617771785620057
0.023 0.019454254495219012
0.024 0.02028986969183684
0.025 0.021124615189766924
0.026000000000000002 0.021958488795611558
0.027 0.02279148830825048
0.028 0.02362361151880942
0.029 0.024454856210628415
0.03 0.025285220159230078
0.031 0.02611470113228776
0.032 0.026943296889593574
0.033 0.027771005183026286
0.034 0.028597823756519165
0.035 0.02942375034602765
0.036000000000000004 0.03024878267949693
0.037 0.031072918476829442
0.038 0.0318961554498522
0.039 0.03271849130228409
0.04 0.03353992372970293
0.041 0.034360450419512585
0.042 0.035180069050909854
0.043000000000000003 0.03599877729485125
0.044 0.03681657281401973
0.045 0.037633453262791314
0.046 0.03844941628720149
0.047 0.03926445952491168
0.048 0.040078580605175426
0.049 0.04089177714880459
0.05 0.041704046768135446
0.051000000000000004 0.04251538706699452
0.052000000000000005 0.04332579564066456
0.053 0.04413527007585015
0.054 0.04494380795064346
0.055 0.04575140683448967
0.056 0.04655806428815245
0.057 0.04736377786367927
0.058 0.048168545104366634
0.059000000000000004 0.048972363544725145
0.06 0.04977523071044458
0.061 0.050577144118358786
0.062 0.0513781012764105
0.063 0.05217809968361603
0.064 0.052977136830029935
0.065 0.05377521019670949
0.066 0.054572317255679174
0.067 0.05536845546989493
0.068 0.05616362229320847
0.069 0.05695781517033136
0.07 0.05775103153679911
0.07100000000000001 0.05854326881893512
0.07200000000000001 0.05933452443381449
0.073 0.06012479578922793
0.074 0.06091408028364533
0.075 0.06170237530617937
0.076 0.06248967823654912
0.077 0.06327598644504337
0.078 0.06406129729248404
0.079 0.06484560813018937
0.08 0.06562891629993722
0.081 0.06641121913392803
0.082 0.06719251395474793
0.083 0.06797279807533167
0.084 0.06875206879892545
0.085 0.06953032341904976
0.08600000000000001 0.07030755921946202
0.08700000000000001 0.07108377347411933
0.088 0.07185896344714093
0.089 0.07263312639277084
0.09 0.07340625955534015
0.091 0.07417836016922948
0.092 0.0749494254588313
0.093 0.07571945263851212
0.094 0.0764884389125747
0.095 0.07725638147522017
0.096 0.07802327751051014
0.097 0.07878912419232861
0.098 0.07955391868434408
0.099 0.08031765813997135
0.1 0.08108033970233341
0.101 0.08184196050422327
0.10200000000000001 0.08260251766806567
0.10300000000000001 0.08336200830587892
0.10400000000000001 0.08412042951923648
0.105 0.08487777839922866
0.106 0.08563405202642421
0.107 0.08638924747083197
0.108 0.08714336179186229
0.109 0.08789639203828864
0.11 0.08864833524820913
0.111 0.0893991884490079
0.112 0.09014894865731662
0.113 0.09089761287897592
0.114 0.09164517810899679
0.115 0.09239164133152206
0.116 0.09313699951978767
0.117 0.09388124963608416
0.11800000000000001 0.09462438863171804
0.11900000000000001 0.09536641344697315
0.12 0.0961073210110721
0.121 0.0968471082421376
0.122 0.09758577204715393
0.123 0.09832330932192838
0.124 0.09905971695105259
0.125 0.09979499180786407
0.126 0.1005291307544077
0.127 0.1012621306413972
0.128 0.10199398830817669
0.129 0.10272470058268227
0.13 0.10345426428140361
0.131 0.10418267620934564
0.132 0.10490993315999021
0.133 0.10563603191525789
0.134 0.10636096924546974
0.135 0.10708474190930921
0.136 0.10780734665378403
0.137 0.1085287802141883
0.138 0.10924903931406445
0.139 0.10996812066516545
0.14 0.11068602096741706
0.14100000000000001 0.11140273690888008
0.14200000000000002 0.11211826516571288
0.14300000000000002 0.1128326024021338
0.14400000000000002 0.11354574527038376
0.145 0.11425769041068909
0.146 0.11496843445122425
0.147 0.11567797400807484
0.148 0.11638630568520059
0.149 0.11709342607439863
0.15 0.1177993317552669
0.151 0.11850401929516746
0.152 0.1192074852491902
0.153 0.11990972616011662
0.154 0.12061073855838374
0.155 0.1213105189620482
0.156 0.12200906387675055
0.157 0.12270636979567967
0.158 0.1234024331995374
0.159 0.12409725055650343
0.16 0.12479081832220017
0.161 0.1254831329396581
0.162 0.12617419083928125
0.163 0.1268639884388126
0.164 0.1275525221433003
0.165 0.12823978834506355
0.166 0.12892578342365899
0.167 0.12961050374584737
0.168 0.13029394566556038
0.169 0.1309761055238677
0.17 0.13165697964894457
0.171 0.13233656435603924
0.17200000000000001 0.1330148559474412
0.17300000000000001 0.13369185071244918
0.17400000000000002 0.13436754492733993
0.17500000000000002 0.13504193485533697
0.176 0.13571501674657985
0.177 0.1363867868380938
0.178 0.1370572413537594
0.179 0.13772637650428302
0.18 0.13839418848716728
0.181 0.1390606734866821
0.182 0.1397258276738361
0.183 0.1403896472063482
0.184 0.14105212822861987
0.185 0.1417132668717077
0.186 0.14237305925329632
0.187 0.14303150147767188
0.188 0.14368858963569583
0.189 0.14434431980477933
0.19 0.14499868804885793
0.191 0.1456516904183669
0.192 0.14630332295021692
0.193 0.14695358166777048
0.194 0.14760246258081836
0.195 0.14824996168555718
0.196 0.1488960749645672
0.197 0.14954079838679044
0.198 0.15018412790750996
0.199 0.1508260594683291
0.2 0.15146658899715182
0.201 0.15210571240816312
0.202 0.15274342560181067
0.203 0.15337972446478654
0.20400000000000001 0.15401460487000984
0.20500000000000002 0.15464806267661005
0.20600000000000002 0.1552800937299108
0.20700000000000002 0.15591069386141465
0.20800000000000002 0.15653985888878827
0.209 0.15716758461584845
0.21 0.15779386683254903
0.211 0.1584187013149681
0.212 0.15904208382529658
0.213 0.15966401011182707
0.214 0.16028447590894376
0.215 0.16090347693711302
0.216 0.16152100890287482
0.217 0.1621370674988353
0.218 0.16275164840365958
0.219 0.16336474728206613
0.22 0.16397635978482153
0.221 0.16458648154873634
0.222 0.165195108196662
0.223 0.16580223533748845
0.224 0.16640785856614285
0.225 0.16701197346358937
0.226 0.16761457559682977
0.227 0.16821566051890507
0.228 0.16881522376889857
0.229 0.1694132608719393
0.23 0.17000976733920725
0.231 0.17060473866793915
0.232 0.17119817034143572
0.233 0.17179005782906986
0.234 0.17238039658629617
0.23500000000000001 0.1729691820546615
0.23600000000000002 0.17355640966181676
0.23700000000000002 0.17414207482153005
0.23800000000000002 0.17472617293370082
0.23900000000000002 0.17530869938437563
0.24 0.17588964954576483
0.241 0.17646901877626092
0.242 0.1770468024204579
0.243 0.17762299580917215
0.244 0.17819759425946502
0.245 0.17877059307466597
0.246 0.17934198754439815
0.247 0.17991177294460475
0.248 0.18047994453757704
0.249 0.18104649757198404
0.25 0.18161142728290344
0.251 0.18217472889185446
0.252 0.18273639760683186
0.253 0.18329642862234188
0.254 0.18385481711943968
0.255 0.18441155826576855
0.256 0.1849666472156005
0.257 0.18552007910987903
0.258 0.1860718490762632
0.259 0.18662195222917388
0.26 0.18717038366984118
0.261 0.18771713848635463
0.262 0.18826221175371416
0.263 0.18880559853388373
0.264 0.18934729387584665
0.265 0.18988729281566255
0.266 0.1904255903765268
0.267 0.1909621815688315
0.268 0.1914970613902287
0.269 0.1920302248256958
0.27 0.1925616668476025
0.271 0.19309138241578058
0.272 0.19361936647759512
0.273 0.1941456139680187
0.274 0.19467011980970672
0.275 0.19519287891307607
0.276 0.19571388617638524
0.277 0.19623313648581717
0.278 0.1967506247155642
0.279 0.19726634572791554
0.28 0.19778029437334688
0.281 0.19829246549061272
0.28200000000000003 0.198802853906841
0.28300000000000003 0.19931145443763
0.28400000000000003 0.1998182618871482
0.28500000000000003 0.20032327104823638
0.28600000000000003 0.20082647670251216
0.28700000000000003 0.2013278736204776
0.28800000000000003 0.20182745656162904
0.289 0.20232522027456967
0.29 0.20282115949712498
0.291 0.20331526895646088
0.292 0.2038075433692044
0.293 0.2042979774415674
0.294 0.20478656586947297
0.295 0.20527330333868488
0.296 0.20575818452493969
0.297 0.2062412040940819
0.298 0.20672235670220207
0.299 0.20720163699577798
0.3 0.20767903961181863
0.301 0.2081545591780113
0.302 0.208628190312872
0.303 0.2090999276258986
0.304 0.20956976571772756
0.305 0.21003769918029333
0.306 0.21050372259699138
0.307 0.21096783054284415
0.308 0.2114300175846706
0.309 0.2118902782812586
0.31 0.21234860718354112
0.311 0.21280499883477544
0.312 0.21325944777072572
0.313 0.21371194851984932
0.314 0.21416249560348613
0.315 0.21461108353605168
0.316 0.2150577068252334
0.317 0.2155023599721908
0.318 0.21594503747175883
0.319 0.21638573381265494
0.32 0.21682444347768975
0.321 0.21726116094398126
0.322 0.2176958806831727
0.323 0.21812859716165395
0.324 0.2185593048407869
0.325 0.218987998177134
0.326 0.2194146716226911
0.327 0.2198393196251235
0.328 0.22026193662800603
0.329 0.22068251707106684
0.33 0.22110105539043481
0.331 0.22151754601889084
0.332 0.22193198338612294
0.333 0.22234436191898518
0.334 0.22275467604176025
0.335 0.22316292017642586
0.336 0.22356908874292536
0.337 0.2239731761594415
0.338 0.22437517684267466
0.339 0.22477508520812428
0.34 0.2251728956703748
0.341 0.22556860264338485
0.342 0.22596220054078084
0.343 0.22635368377615322
0.34400000000000003 0.22674304676335807
0.34500000000000003 0.22713028391682155
0.34600000000000003 0.22751538965184806
0.34700000000000003 0.22789835838493244
0.34800000000000003 0.22827918453407614
0.34900000000000003 0.22865786251910653
0.35000000000000003 0.22903438676200033
0.35100000000000003 0.22940875168721056
0.352 0.2297809517219973
0.353 0.23015098129676154
0.354 0.23051883484538344
0.355 0.23088450680556338
0.356 0.23124799161916673
0.357 0.2316092837325725
0.358 0.2319683775970245
0.359 0.2323252676689867
0.36 0.23267994841050155
0.361 0.2330324142895514
0.362 0.23338265978042338
0.363 0.23373067936407707
0.364 0.23407646752851527
0.365 0.23442001876915816
0.366 0.23476132758921972
0.367 0.23510038850008733
0.368 0.23543719602170388
0.369 0.23577174468295253
0.37 0.23610402902204403
0.371 0.23643404358690662
0.372 0.23676178293557754
0.373 0.23708724163659772
0.374 0.23741041426940732
0.375 0.2377312954247447
0.376 0.23804987970504538
0.377 0.23836616172484432
0.378 0.23868013611117858
0.379 0.2389917975039918
0.38 0.2393011405565396
0.381 0.2396081599357965
0.382 0.23991285032286297
0.383 0.24021520641337357
0.384 0.2405152229179056
0.385 0.24081289456238766
0.386 0.24110821608850852
0.387 0.24140118225412593
0.388 0.24169178783367462
0.389 0.2419800276185739
0.39 0.24226589641763457
0.391 0.24254938905746476
0.392 0.24283050038287352
0.393 0.2431092252572738
0.394 0.243385558563083
0.395 0.2436594952021213
0.396 0.24393103009600736
0.397 0.24420015818655127
0.398 0.2444668744361444
0.399 0.24473117382814547
0.4 0.24499305136726268
0.401 0.24525250207993188
0.402 0.24550952101468987
0.403 0.24576410324254266
0.404 0.24601624385732834
0.405 0.24626593797607388
0.406 0.24651318073934606
0.40700000000000003 0.24675796731159516
0.40800000000000003 0.2470002928814916
0.40900000000000003 0.24724015266225494
0.41000000000000003 0.24747754189197446
0.41100000000000003 0.24771245583392132
0.41200000000000003 0.247944889776851
0.41300000000000003 0.24817483903529633
0.41400000000000003 0.24840229894985
0.41500000000000004 0.24862726488743592
0.41600000000000004 0.24884973224156914
0.417 0.24906969643260352
0.418 0.24928715290796677
0.419 0.24950209714238136
0.42 0.24971452463807176
0.421 0.24992443092495653
0.422 0.25013181156082476
0.423 0.2503366621314961
0.424 0.2505389782509635
0.425 0.2507387555615181
0.426 0.2509359897338549
0.427 0.25113067646715936
0.428 0.2513228114891729
0.429 0.2515123905562369
0.43 0.25169940945331487
0.431 0.25188386399399026
0.432 0.252065750020441
0.433 0.2522450634033877
0.434 0.25242180004201586
0.435 0.25259595586387074
0.436 0.25276752682472287
0.437 0.2529365089084046
0.438 0.25310289812661485
0.439 0.2532666905186927
0.44 0.2534278821513565
0.441 0.25358646911840865
0.442 0.2537424475404046
0.443 0.25389581356428426
0.444 0.2540465633629643
0.445 0.2541946931348905
0.446 0.25434019910354866
0.447 0.2544830775169316
0.448 0.2546233246469618
0.449 0.25476093678886746
0.45 0.25489591026051095
0.451 0.2550282414016663
0.452 0.255157926573247
0.453 0.25528496215647845
0.454 0.25540934455201725
0.455 0.255531070179012
0.456 0.25565013547410587
0.457 0.2557665368903776
0.458 0.2558802708962208
0.459 0.2559913339741562
0.46 0.2560997226195782
0.461 0.2562054333394318
0.462 0.2563084626508163
0.463 0.2564088070795171
0.464 0.2565064631584589
0.465 0.2566014274260818
0.466 0.25669369642463435
0.467 0.2567832666983836
0.468 0.256870134791738
0.46900000000000003 0.2569542972472803
0.47000000000000003 0.25703575060370976
0.47100000000000003 0.2571144913936876
0.47200000000000003 0.2571905161415847
0.47300000000000003 0.25726382136112913
0.47400000000000003 0.2573344035529487
0.47500000000000003 0.2574022592020059
0.47600000000000003 0.2574673847749228
0.47700000000000004 0.2575297767171922
0.47800000000000004 0.2575894314502698
0.47900000000000004 0.2576463453685478
0.48 0.25770051483620193
0.481 0.2577519361839116
0.482 0.2578006057054471
0.483 0.25784651965412175
0.484 0.25788967423910325
0.485 0.2579300656215826
0.486 0.25796768991079305
0.487 0.25800254315987803
0.488 0.2580346213616018
0.489 0.2580639204438991
0.49 0.2580904362652583
0.491 0.25811416460993464
0.492 0.2581351011829882
0.493 0.25815324160514075
0.494 0.25816858140744725
0.495 0.2581811160257783
0.496 0.2581908407951039
0.497 0.2581977509435781
0.498 0.25820184158641635
0.499 0.258203107719559
0.5 0.25820154421311736
0.501 0.258203107719559
0.502 0.25820184158641635
0.503 0.2581977509435781
0.504 0.2581908407951039
0.505 0.2581811160257783
0.506 0.25816858140744725
0.507 0.25815324160514075
0.508 0.2581351011829882
0.509 0.25811416460993464
0.51 0.2580904362652583
0.511 0.2580639204438991
0.512 0.2580346213616018
0.513 0.25800254315987803
0.514 0.25796768991079305
0.515 0.2579300656215826
0.516 0.25788967423910325
0.517 0.25784651965412175
0.518 0.2578006057054471
0.519 0.2577519361839116
0.52 0.25770051483620193
0.521 0.25764634536854775
0.522 0.2575894314502698
0.523 0.25752977671719224
0.524 0.2574673847749228
0.525 0.2574022592020059
0.526 0.2573344035529487
0.527 0.25726382136112913
0.528 0.25719051614158467
0.529 0.2571144913936875
0.53 0.25703575060370976
0.531 0.2569542972472803
0.532 0.2568701347917379
0.533 0.2567832666983836
0.534 0.25669369642463435
0.535 0.2566014274260817
0.536 0.2565064631584588
0.537 0.256408807079517
0.538 0.2563084626508163
0.539 0.25620543333943174
0.54 0.25609972261957814
0.541 0.25599133397415613
0.542 0.25588027089622073
0.543 0.2557665368903776
0.544 0.25565013547410587
0.545 0.2555310701790121
0.546 0.25540934455201736
0.547 0.2552849621564785
0.548 0.255157926573247
0.549 0.2550282414016663
0.55 0.25489591026051095
0.551 0.25476093678886746
0.552 0.2546233246469618
0.553 0.2544830775169316
0.554 0.25434019910354866
0.555 0.2541946931348905
0.556 0.2540465633629643
0.557 0.25389581356428426
0.558 0.25374244754040465
0.559 0.25358646911840865
0.56 0.2534278821513565
0.561 0.2532666905186927
0.562 0.25310289812661485
0.5630000000000001 0.2529365089084045
0.5640000000000001 0.2527675268247228
0.5650000000000001 0.25259595586387074
0.5660000000000001 0.25242180004201586
0.5670000000000001 0.25224506340338765
0.5680000000000001 0.25206575002044096
0.5690000000000001 0.2518838639939902
0.5700000000000001 0.2516994094533148
0.5710000000000001 0.25151239055623686
0.5720000000000001 0.2513228114891729
0.5730000000000001 0.2511306764671594
0.5740000000000001 0.2509359897338549
0.5750000000000001 0.25073875556151815
0.5760000000000001 0.25053897825096355
0.577 0.2503366621314961
0.578 0.2501318115608247
0.579 0.24992443092495648
0.58 0.2497145246380717
0.581 0.24950209714238133
0.582 0.24928715290796677
0.583 0.24906969643260352
0.584 0.24884973224156914
0.585 0.24862726488743592
0.586 0.24840229894985
0.587 0.24817483903529633
0.588 0.247944889776851
0.589 0.24771245583392132
0.59 0.24747754189197446
0.591 0.24724015266225494
0.592 0.2470002928814916
0.593 0.24675796731159516
0.594 0.24651318073934606
0.595 0.24626593797607388
0.596 0.24601624385732834
0.597 0.24576410324254266
0.598 0.24550952101468987
0.599 0.24525250207993188
0.6 0.24499305136726268
0.601 0.24473117382814547
0.602 0.2444668744361444
0.603 0.24420015818655127
0.604 0.24393103009600736
0.605 0.2436594952021213
0.606 0.243385558563083
0.607 0.2431092252572738
0.608 0.24283050038287352
0.609 0.24254938905746476
0.61 0.24226589641763457
0.611 0.2419800276185739
0.612 0.24169178783367462
0.613 0.24140118225412593
0.614 0.24110821608850852
0.615 0.24081289456238766
0.616 0.2405152229179056
0.617 0.24021520641337357
0.618 0.23991285032286297
0.619 0.2396081599357965
0.62 0.2393011405565396
0.621 0.2389917975039918
0.622 0.23868013611117858
0.623 0.23836616172484432
0.624 0.23804987970504538
0.625 0.2377312954247447
0.626 0.23741041426940732
0.627 0.23708724163659772
0.628 0.23676178293557754
0.629 0.23643404358690662
0.63 0.23610402902204403
0.631 0.23577174468295253
0.632 0.23543719602170388
0.633 0.23510038850008733
0.634 0.23476132758921972
0.635 0.23442001876915816
0.636 0.23407646752851527
0.637 0.23373067936407707
0.638 0.23338265978042338
0.639 0.2330324142895514
0.64 0.23267994841050155
0.641 0.2323252676689867
0.642 0.2319683775970245
0.643 0.2316092837325725
0.644 0.23124799161916673
0.645 0.23088450680556338
0.646 0.23051883484538344
0.647 0.23015098129676154
0.648 0.2297809517219973
0.649 0.22940875168721053
0.65 0.22903438676200033
0.651 0.22865786251910647
0.652 0.22827918453407609
0.653 0.22789835838493241
0.654 0.22751538965184803
0.655 0.22713028391682155
0.656 0.22674304676335805
0.657 0.22635368377615317
0.658 0.2259622005407808
0.659 0.22556860264338485
0.66 0.22517289567037474
0.661 0.22477508520812423
0.662 0.2243751768426746
0.663 0.2239731761594415
0.664 0.2235690887429253
0.665 0.22316292017642583
0.666 0.22275467604176022
0.667 0.22234436191898516
0.668 0.2219319833861229
0.669 0.22151754601889087
0.67 0.22110105539043484
0.671 0.22068251707106687
0.672 0.22026193662800606
0.673 0.21983931962512349
0.674 0.21941467162269107
0.675 0.21898799817713396
0.676 0.21855930484078684
0.677 0.21812859716165392
0.678 0.21769588068317264
0.679 0.21726116094398124
0.68 0.21682444347768973
0.681 0.2163857338126549
0.682 0.2159450374717588
0.683 0.21550235997219075
0.684 0.21505770682523337
0.685 0.21461108353605163
0.686 0.2141624956034861
0.687 0.2137119485198493
0.6880000000000001 0.21325944777072567
0.6890000000000001 0.21280499883477538
0.6900000000000001 0.2123486071835411
0.6910000000000001 0.21189027828125856
0.6920000000000001 0.21143001758467056
0.6930000000000001 0.21096783054284413
0.6940000000000001 0.21050372259699135
0.6950000000000001 0.2100376991802933
0.6960000000000001 0.20956976571772754
0.6970000000000001 0.20909992762589857
0.6980000000000001 0.208628190312872
0.6990000000000001 0.20815455917801132
0.7000000000000001 0.20767903961181866
0.7010000000000001 0.20720163699577804
0.7020000000000001 0.20672235670220207
0.7030000000000001 0.20624120409408186
0.704 0.20575818452493966
0.705 0.20527330333868488
0.706 0.20478656586947294
0.707 0.20429797744156744
0.708 0.20380754336920442
0.709 0.2033152689564609
0.71 0.202821159497125
0.711 0.20232522027456967
0.712 0.20182745656162904
0.713 0.2013278736204776
0.714 0.20082647670251216
0.715 0.20032327104823638
0.716 0.1998182618871482
0.717 0.19931145443763
0.718 0.198802853906841
0.719 0.19829246549061272
0.72 0.19778029437334688
0.721 0.19726634572791554
0.722 0.1967506247155642
0.723 0.19623313648581717
0.724 0.19571388617638524
0.725 0.19519287891307607
0.726 0.19467011980970672
0.727 0.1941456139680187
0.728 0.19361936647759512
0.729 0.19309138241578058
0.73 0.1925616668476025
0.731 0.1920302248256958
0.732 0.1914970613902287
0.733 0.1909621815688315
0.734 0.1904255903765268
0.735 0.18988729281566255
0.736 0.18934729387584665
0.737 0.18880559853388373
0.738 0.18826221175371416
0.739 0.18771713848635463
0.74 0.18717038366984118
0.741 0.18662195222917388
0.742 0.1860718490762632
0.743 0.18552007910987903
0.744 0.1849666472156005
0.745 0.18441155826576855
0.746 0.18385481711943968
0.747 0.18329642862234188
0.748 0.18273639760683186
0.749 0.18217472889185446
0.75 0.18161142728290344
0.751 0.18104649757198404
0.752 0.18047994453757704
0.753 0.17991177294460475
0.754 0.17934198754439815
0.755 0.17877059307466597
0.756 0.17819759425946502
0.757 0.17762299580917215
0.758 0.1770468024204579
0.759 0.17646901877626092
0.76 0.17588964954576483
0.761 0.1753086993843756
0.762 0.1747261729337008
0.763 0.17414207482153002
0.764 0.17355640966181676
0.765 0.1729691820546615
0.766 0.17238039658629617
0.767 0.17179005782906984
0.768 0.1711981703414357
0.769 0.17060473866793913
0.77 0.17000976733920722
0.771 0.16941326087193928
0.772 0.16881522376889857
0.773 0.16821566051890507
0.774 0.16761457559682974
0.775 0.16701197346358937
0.776 0.16640785856614282
0.777 0.16580223533748842
0.778 0.16519510819666197
0.779 0.16458648154873634
0.78 0.1639763597848215
0.781 0.16336474728206613
0.782 0.16275164840365955
0.783 0.16213706749883527
0.784 0.1615210089028748
0.785 0.160903476937113
0.786 0.16028447590894374
0.787 0.1596640101118271
0.788 0.15904208382529658
0.789 0.15841870131496807
0.79 0.157793866832549
0.791 0.15716758461584845
0.792 0.15653985888878824
0.793 0.15591069386141462
0.794 0.15528009372991075
0.795 0.15464806267661
0.796 0.15401460487000979
0.797 0.15337972446478648
0.798 0.15274342560181065
0.799 0.1521057124081631
0.8 0.15146658899715176
0.801 0.15082605946832908
0.802 0.15018412790750996
0.803 0.1495407983867904
0.804 0.14889607496456717
0.805 0.14824996168555718
0.806 0.1476024625808183
0.807 0.14695358166777042
0.808 0.1463033229502169
0.809 0.14565169041836684
0.81 0.14499868804885788
0.811 0.1443443198047793
0.812 0.1436885896356958
0.8130000000000001 0.14303150147767185
0.8140000000000001 0.14237305925329627
0.8150000000000001 0.14171326687170765
0.8160000000000001 0.14105212822861984
0.8170000000000001 0.14038964720634817
0.8180000000000001 0.13972582767383607
0.8190000000000001 0.13906067348668208
0.8200000000000001 0.13839418848716722
0.8210000000000001 0.13772637650428296
0.8220000000000001 0.13705724135375935
0.8230000000000001 0.13638678683809374
0.8240000000000001 0.13571501674657982
0.8250000000000001 0.1350419348553369
0.8260000000000001 0.13436754492733985
0.8270000000000001 0.13369185071244913
0.8280000000000001 0.13301485594744114
0.8290000000000001 0.1323365643560392
0.8300000000000001 0.1316569796489445
0.8310000000000001 0.13097610552386765
0.8320000000000001 0.13029394566556032
0.833 0.1296105037458474
0.834 0.128925783423659
0.835 0.12823978834506358
0.836 0.12755252214330032
0.837 0.1268639884388126
0.838 0.12617419083928122
0.839 0.12548313293965813
0.84 0.12479081832220018
0.841 0.12409725055650345
0.842 0.12340243319953743
0.843 0.1227063697956797
0.844 0.12200906387675058
0.845 0.12131051896204822
0.846 0.12061073855838376
0.847 0.11990972616011665
0.848 0.11920748524919023
0.849 0.11850401929516749
0.85 0.11779933175526693
0.851 0.11709342607439865
0.852 0.11638630568520057
0.853 0.11567797400807484
0.854 0.11496843445122427
0.855 0.1142576904106891
0.856 0.11354574527038376
0.857 0.1128326024021338
0.858 0.11211826516571288
0.859 0.11140273690888008
0.86 0.11068602096741706
0.861 0.10996812066516545
0.862 0.10924903931406445
0.863 0.1085287802141883
0.864 0.10780734665378403
0.865 0.10708474190930921
0.866 0.10636096924546974
0.867 0.10563603191525789
0.868 0.10490993315999021
0.869 0.10418267620934564
0.87 0.10345426428140361
0.871 0.10272470058268227
0.872 0.10199398830817669
0.873 0.1012621306413972
0.874 0.1005291307544077
0.875 0.09979499180786407
0.876 0.09905971695105259
0.877 0.09832330932192838
0.878 0.09758577204715393
0.879 0.0968471082421376
0.88 0.0961073210110721
0.881 0.09536641344697315
0.882 0.09462438863171803
0.883 0.09388124963608414
0.884 0.09313699951978766
0.885 0.09239164133152204
0.886 0.09164517810899679
0.887 0.09089761287897591
0.888 0.09014894865731661
0.889 0.08939918844900789
0.89 0.08864833524820911
0.891 0.08789639203828864
0.892 0.08714336179186227
0.893 0.08638924747083196
0.894 0.08563405202642421
0.895 0.08487777839922865
0.896 0.08412042951923646
0.897 0.0833620083058789
0.898 0.08260251766806564
0.899 0.08184196050422324
0.9 0.08108033970233339
0.901 0.08031765813997134
0.902 0.07955391868434407
0.903 0.07878912419232859
0.904 0.07802327751051011
0.905 0.07725638147522015
0.906 0.07648843891257467
0.907 0.0757194526385121
0.908 0.07494942545883129
0.909 0.07417836016922946
0.91 0.07340625955534012
0.911 0.07263312639277081
0.912 0.0718589634471409
0.913 0.07108377347411929
0.914 0.07030755921946198
0.915 0.06953032341904972
0.916 0.06875206879892543
0.917 0.06797279807533164
0.918 0.0671925139547479
0.919 0.066411219133928
0.92 0.06562891629993718
0.921 0.06484560813018934
0.922 0.064061297292484
0.923 0.06327598644504336
0.924 0.0624896782365491
0.925 0.06170237530617934
0.926 0.06091408028364529
0.927 0.06012479578922789
0.928 0.059334524433814456
0.929 0.05854326881893507
0.93 0.05775103153679907
0.931 0.05695781517033132
0.932 0.05616362229320843
0.933 0.05536845546989489
0.934 0.054572317255679126
0.935 0.053775210196709444
0.936 0.052977136830029886
0.937 0.05217809968361599
0.9380000000000001 0.05137810127641045
0.9390000000000001 0.05057714411835875
0.9400000000000001 0.04977523071044453
0.9410000000000001 0.04897236354472509
0.9420000000000001 0.04816854510436658
0.9430000000000001 0.04736377786367923
0.9440000000000001 0.0465580642881524
0.9450000000000001 0.04575140683448962
0.9460000000000001 0.04494380795064341
0.9470000000000001 0.0441352700758501
0.9480000000000001 0.0433257956406645
0.9490000000000001 0.04251538706699447
0.9500000000000001 0.04170404676813539
0.9510000000000001 0.04089177714880454
0.9520000000000001 0.040078580605175364
0.9530000000000001 0.03926445952491162
0.9540000000000001 0.03844941628720144
0.9550000000000001 0.03763345326279126
0.9560000000000001 0.03681657281401968
0.9570000000000001 0.03599877729485119
0.9580000000000001 0.03518006905090979
0.9590000000000001 0.03436045041951253
0.96 0.03353992372970296
0.961 0.03271849130228411
0.962 0.031896155449852234
0.963 0.03107291847682947
0.964 0.030248782679496954
0.965 0.029423750346027674
0.966 0.02859782375651919
0.967 0.02777100518302631
0.968 0.026943296889593595
0.969 0.026114701132287785
0.97 0.025285220159230102
0.971 0.024454856210628432
0.972 0.023623611518809443
0.973 0.0227914883082505
0.974 0.021958488795611575
0.975 0.02112461518976694
0.976 0.020289869691836857
0.977 0.01945425449521903
0.978 0.018617771785620074
0.979 0.017780423741086755
0.98 0.016942212532037204
0.981 0.016103140321291964
0.982 0.015263209264104948
0.983 0.014422421508194283
0.984 0.013580779193773025
0.985 0.012738284453579775
0.986 0.011894939412909174
0.987 0.011050746189642293
0.988 0.010205706894276901
0.989 0.009359823629957617
0.99 0.008513098492505956
0.991 0.007665533570450262
0.992 0.006817130945055516
0.993 0.0059678926903530445
0.994 0.005117820873170102
0.995 0.004266917553159349
0.996 0.0034151847828282175
0.997 0.002562624607568149
0.998 0.0017092390656837351
0.999 0.0008550301884217386
1. 0.

==> quantitative.dat <==
r Squan Smax
0. 0. 0.
0.02 0.01678835735607821 0.017108803420275934
0.04 0.033255615873262534 0.03421760684055187
0.06 0.049204267274958295 0.0513264102608278
0.08 0.064996508269067 0.06843521368110374
0.1 0.08014069609268683 0.08554401710137967
0.12 0.09521925552133635 0.1026528205216556
0.14 0.10954044246031391 0.11976162394193154
0.16 0.12349856078454108 0.13687042736220748
0.18 0.13684400453629947 0.1539792307824834
0.2 0.1493526751604266 0.17108803420275934
0.22 0.16202542175456736 0.18819683762303527
0.24 0.1740061915444295 0.2053056410433112
0.26 0.1848656725792618 0.22241444446358713
0.28 0.19508286742274805 0.2395232478838631
0.3 0.20485303044142122 0.25663205130413896
0.32 0.213754940873972 0.27374085472441495
0.34 0.22213540542477944 0.2908496581446909
0.36 0.22944000750965282 0.3079584615649668
0.38 0.23536672010532395 0.32506726498524274
0.4 0.24103742941519055 0.3421760684055187
0.42 0.24607642420020046 0.3592848718257946
0.44 0.24990716597920623 0.37639367524607054
0.46 0.2518270132788299 0.39350247866634647
0.48 0.25379763354052853 0.4106112820866224
0.5 0.2538576426673422 0.42772008550689833
0.52 0.25364350844714756 0.4106112820866224
0.54 0.2522381818415871 0.3935024786663464
0.56 0.24918073057759385 0.3763936752460705
0.58 0.24568460382869972 0.3592848718257946
0.6 0.24137836937481108 0.3421760684055187
0.62 0.23572346190798654 0.32506726498524274
0.64 0.2291478588119018 0.3079584615649668
0.66 0.2221209699059334 0.2908496581446908
0.68 0.21399810919833365 0.2737408547244149
0.7000000000000001 0.2052714612474997 0.25663205130413896
0.72 0.19493533479431843 0.2395232478838631
0.74 0.1848888122527836 0.22241444446358713
0.76 0.1737989835430035 0.2053056410433112
0.78 0.16168061373943726 0.18819683762303524
0.8 0.14959865991786722 0.17108803420275928
0.8200000000000001 0.13680150744514444 0.15397923078248335
0.84 0.12315509383159792 0.1368704273622075
0.86 0.10930768820767327 0.11976162394193154
0.88 0.09506348078103281 0.1026528205216556
0.9 0.08035256174436607 0.08554401710137964
0.92 0.0648686872999842 0.0684352136811037
0.9400000000000001 0.04920941037465203 0.05132641026082775
0.96 0.03319109374273223 0.0342176068405519
0.98 0.016763821916067168 0.01710880342027595
1. 0. 0.
